OfficePrism: Benchmarking Agents on Single-Domain Operations Across Enterprise Business Functions

Broad workplace scores can mix competence within one business function with the extra cost of coordinating across functions and systems, making failures hard to localize. OfficePrism evaluates this prerequisite through 420 single-domain enterprise tasks spanning seven business functions under shared, benchmark-defined L1--L3 task-structure levels. Each task runs in a fresh environment combining a shared synthetic organization with one function-specific domain and yped state access. Our pipeline uses grounded records, business rules, and tool schemas to jointly construct a Chinese-language ticket, a hidden executable reference witness, and an expected response, followed by automated filtering and human curation. The same task set is evaluated through full-schema and search-and-dispatch packages. Across 124 model--harness--package configurations, the per-case joint natural-language-and-database pass rate ranges from 22.6% to 76.4%, with a median of 67.9%. L1 is highest in all 124 configurations, and L2 exceeds L3 in 122. Among 50 configurations sharing the same harness and model labels across both packages, search scores higher in 30, ties in one, and scores lower in 19.

==> generated/e6_420_audit.json <==
{
  "input_sha256": {
    "tasks": "7d041782c1eaefca3ce420934a396e66b59b567684093cde32e39df07b0096d8",
    "meta": "446795437fdea3e9fe086e3307d7b61abe576f31d29ac8fed2c537ff54c781c3",
    "leaderboard": "113e81b0adb5a00a6ea93ff4e801f0d235c6209322a393a6e8a11a3bc498d279"
  },
  "task_audit": {
    "tasks": 420,
    "unique_task_ids": 420,
    "level_counts": {
      "L1": 105,
      "L2": 140,
      "L3": 175
    },
    "domain_counts": {
      "admin": 56,
      "finance": 58,
      "hr": 60,
      "it": 60,
      "law": 76,
      "purchase": 55,
      "work": 55
    },
    "empty_expected_answer": 0,
    "empty_tool_chain": 0
  },
  "leaderboard_audit": {
    "display_rows": 124,
    "package_rows": {
      "full": 54,
      "search": 70
    },
    "harness_rows": {
      "ClaudeCode": 24,
      "Hermes": 24,
      "OpenClaw": 24,
      "ReAct": 24,
      "deepagents": 28
    },
    "nl_db_min": 22.6,
    "nl_db_median": 67.9,
    "nl_db_mean": 66.83467741935483,
    "nl_db_max": 76.4,
    "level_medians": {
      "L1": 83.8,
      "L2": 71.75,
      "L3": 56.6
    },
    "l1_above_l2_rows": 124,
    "l1_above_l3_rows": 124,
    "l2_above_l3_rows": 122,
    "full_search_pairs": 54,
    "pair_wins_ties_losses": {
      "search_wins": 34,
      "ties": 1,
      "full_wins": 19
    },
    "all_pair_median_pp": 1.1999999999999993,
    "all_pair_mean_pp": 1.1314814814814809,
    "balanced_pairs": 50,
    "balanced_pair_wins_ties_losses": {
      "search_wins": 30,
      "ties": 1,
      "full_wins": 19
    },
    "balanced_pair_median_pp": 1.0500000000000007,
    "balanced_pair_mean_pp": 1.0419999999999994
  },
  "outputs": {
    "generated/e6_420_results.csv": "d313a35637503586266c442578f7596627cda45accc6521ba85aabe21a0b5efa",
    "generated/e6_420_harness_mode_summary.csv": "d74996fcdf95ed7055c43c6ddadee095b206ab938a69c39902469f51b036181a",
    "generated/e6_420_interface_pairs.csv": "0a22e4d7329535fa5fd75b428fb90f1a7998194e1b8a81d79860cd05ab9ee725",
    "generated/e6_main_results_table.tex": "02eedd8c025fc8bb68038b5845d0ff8c28484025f8df03f25006b8ea13ddc8ba",
    "generated/e6_full_results_appendix.tex": "8ad534cd0bc07000e49fb3b2aa11dfd51a97bfe0b14d651f64e1cb79fc6dc86f",
    "figures/e6-main-results.pdf": "8faabe482439b6504f315820dc7fbf12bafab7e883d22ef941a60c9af6b05435",
    "figures/e6-level-steps.pdf": "1e448192aefa54fb35a5bff8e5f96a0a6ab3d77f70d50aaff1dc45b5c2464e85",
    "evidence/leaderboard2_420.md": "113e81b0adb5a00a6ea93ff4e801f0d235c6209322a393a6e8a11a3bc498d279",
    "evidence/meta_420.md": "446795437fdea3e9fe086e3307d7b61abe576f31d29ac8fed2c537ff54c781c3"
  }
}


==> generated/e6_420_harness_mode_summary.csv <==
harness,package,display_rows,median_nl_db_percent,median_l1_percent,median_l2_percent,median_l3_percent,median_success_percent,median_strict_success_percent,median_avg_steps
ReAct,full,10,69.75,85.75,75.35,59.45,78.8,55.349999999999994,12.3
ReAct,search,14,71.2,85.7,74.65,57.400000000000006,78.1,57.65,19.549999999999997
deepagents,full,14,67.9,82.85,71.75,56.6,75.35,53.6,7.35
deepagents,search,14,70.45,85.7,74.3,57.400000000000006,77.0,54.4,11.85
ClaudeCode,full,10,69.05,85.75,72.85,56.55,75.80000000000001,56.650000000000006,7.95
ClaudeCode,search,14,72.0,87.15,76.05000000000001,58.0,77.75,56.9,11.899999999999999
OpenClaw,full,10,61.55,75.7,64.65,52.6,68.3,49.15,8.1
OpenClaw,search,14,63.9,81.45,68.6,50.3,70.4,51.2,12.75
Hermes,full,10,63.599999999999994,78.55,66.05,56.85,70.6,49.05,7.95
Hermes,search,14,66.65,81.0,70.69999999999999,56.0,71.80000000000001,51.7,12.6


==> generated/e6_420_interface_pairs.csv <==
harness,model,in_balanced_50,full_nl_db_percent,search_nl_db_percent,search_minus_full_nl_db_pp,full_avg_steps,search_avg_steps,search_minus_full_steps
ClaudeCode,deepseek-v4-flash,True,63.1,69.5,6.399999999999999,8.7,12.7,4.0
ClaudeCode,deepseek-v4-pro,True,67.6,72.1,4.5,8.4,12.4,4.0
ClaudeCode,glm-5.1,True,71.7,72.4,0.7000000000000028,8.1,12.5,4.4
ClaudeCode,glm-5.2,True,71.4,74.3,2.8999999999999915,7.6,11.3,3.700000000000001
ClaudeCode,kimi-k2.6,True,61.2,62.4,1.1999999999999957,8.0,11.3,3.3000000000000007
ClaudeCode,kimi-k3,True,70.2,72.9,2.700000000000003,7.9,12.1,4.199999999999999
ClaudeCode,qwen3.6-max,True,68.6,71.2,2.6000000000000085,7.7,11.5,3.8
ClaudeCode,qwen3.6-plus,True,69.5,69.0,-0.5,7.7,12.2,4.499999999999999
ClaudeCode,qwen3.7-max,True,67.6,72.6,5.0,8.4,11.7,3.299999999999999
ClaudeCode,qwen3.7-plus,True,72.9,72.6,-0.30000000000001137,7.6,12.2,4.6
Hermes,deepseek-v4-flash,True,67.9,66.4,-1.5,9.0,15.4,6.4
Hermes,deepseek-v4-pro,True,68.3,68.1,-0.20000000000000284,8.0,12.5,4.5
Hermes,glm-5.1,True,62.9,64.0,1.1000000000000014,7.9,13.5,5.6
Hermes,glm-5.2,True,70.2,72.6,2.3999999999999915,8.3,12.7,4.399999999999999
Hermes,kimi-k2.6,True,59.3,61.4,2.1000000000000014,8.1,11.8,3.700000000000001
Hermes,kimi-k3,True,69.3,71.9,2.6000000000000085,8.6,13.3,4.700000000000001
Hermes,qwen3.6-max,True,61.0,66.9,5.900000000000006,6.4,11.4,5.0
Hermes,qwen3.6-plus,True,59.5,53.6,-5.899999999999999,7.6,13.2,5.6
Hermes,qwen3.7-max,True,61.4,62.4,1.0,6.7,10.9,4.2
Hermes,qwen3.7-plus,True,64.3,62.6,-1.6999999999999957,7.4,11.6,4.199999999999999
OpenClaw,deepseek-v4-flash,True,61.7,62.1,0.3999999999999986,8.9,14.1,5.199999999999999
OpenClaw,deepseek-v4-pro,True,65.7,65.5,-0.20000000000000284,8.8,15.0,6.199999999999999
OpenClaw,glm-5.1,True,64.3,65.5,1.2000000000000028,8.5,14.3,5.800000000000001
OpenClaw,glm-5.2,True,67.9,67.6,-0.30000000000001137,9.0,13.5,4.5
OpenClaw,kimi-k2.6,True,58.3,59.8,1.5,8.2,12.1,3.9000000000000004
OpenClaw,kimi-k3,True,66.7,72.1,5.3999999999999915,7.8,13.2,5.3999999999999995
OpenClaw,qwen3.6-max,True,54.0,65.2,11.200000000000003,8.0,13.3,5.300000000000001
OpenClaw,qwen3.6-plus,True,59.3,64.5,5.200000000000003,7.9,12.8,4.9
OpenClaw,qwen3.7-max,True,61.4,69.0,7.600000000000001,7.0,12.7,5.699999999999999
OpenClaw,qwen3.7-plus,True,59.8,62.9,3.1000000000000014,6.8,12.4,5.6000000000000005
ReAct,deepseek-v4-flash,True,73.6,71.0,-2.5999999999999943,14.8,23.4,8.599999999999998
ReAct,deepseek-v4-pro,True,72.9,72.1,-0.8000000000000114,13.3,19.4,6.099999999999998
ReAct,glm-5.1,True,70.0,71.4,1.4000000000000057,12.1,19.1,7.000000000000002
ReAct,glm-5.2,True,72.1,71.9,-0.19999999999998863,11.8,19.8,8.0
ReAct,kimi-k2.6,True,66.0,63.3,-2.700000000000003,12.0,18.8,6.800000000000001
ReAct,kimi-k3,True,76.4,76.2,-0.20000000000000284,13.1,19.0,5.9
ReAct,qwen3.6-max,True,66.9,65.0,-1.9000000000000057,11.7,19.7,8.0
ReAct,qwen3.6-plus,True,67.6,63.8,-3.799999999999997,12.5,20.6,8.100000000000001
ReAct,qwen3.7-max,True,65.5,63.3,-2.200000000000003,11.5,18.3,6.800000000000001
ReAct,qwen3.7-plus,True,69.5,70.0,0.5,12.7,20.6,7.900000000000002
deepagents,claude-opus-4-7,False,70.0,72.6,2.5999999999999943,6.7,10.3,3.6000000000000005
deepagents,claude-opus-4-8,False,70.0,71.2,1.2000000000000028,7.0,10.5,3.5
deepagents,claude-sonnet-5,False,71.2,72.6,1.3999999999999915,7.5,13.0,5.5
deepagents,deepseek-v4-flash,True,66.2,62.9,-3.3000000000000043,8.4,12.2,3.799999999999999
deepagents,deepseek-v4-pro,True,66.2,68.1,1.8999999999999915,8.5,13.1,4.6
deepagents,glm-5.1,True,67.1,69.0,1.9000000000000057,7.3,12.0,4.7
deepagents,glm-5.2,True,70.2,70.7,0.5,7.8,12.2,4.3999999999999995
deepagents,gpt-5.5,False,68.1,71.9,3.8000000000000114,7.8,12.3,4.500000000000001
deepagents,kimi-k2.6,True,65.0,62.9,-2.1000000000000014,7.4,11.7,4.299999999999999
deepagents,kimi-k3,True,76.0,76.0,0.0,7.5,11.6,4.1
deepagents,qwen3.6-max,True,63.6,67.4,3.8000000000000043,6.8,11.1,4.3
deepagents,qwen3.6-plus,True,67.9,58.3,-9.600000000000009,7.2,12.6,5.3999999999999995
deepagents,qwen3.7-max,True,67.9,70.2,2.299999999999997,6.8,10.7,3.8999999999999995
deepagents,qwen3.7-plus,True,67.9,71.0,3.0999999999999943,7.2,11.4,4.2


==> generated/e6_420_results.csv <==
rank,harness,model,package,nl_db_percent,l1_percent,l2_percent,l3_percent,success_percent,strict_success_percent,avg_reward,avg_nl,avg_db,avg_steps,l1_steps,l2_steps,l3_steps
1,ReAct,kimi-k3,full,76.4,88.6,82.1,64.6,85.5,61.4,0.614,0.855,0.838,13.1,6.5,10.6,19.0
2,ReAct,kimi-k3,search,76.2,90.5,78.6,65.7,83.3,58.3,0.583,0.833,0.857,19.0,10.0,16.8,26.2
3,deepagents,kimi-k3,full,76.0,91.4,82.9,61.1,82.1,58.8,0.588,0.821,0.838,7.5,4.3,6.2,10.5
4,deepagents,kimi-k3,search,76.0,91.4,82.1,61.7,82.4,57.4,0.574,0.824,0.843,11.6,6.8,10.1,15.8
5,ClaudeCode,glm-5.2,search,74.3,87.6,82.1,60.0,82.4,61.2,0.612,0.824,0.824,11.3,5.9,9.3,16.2
6,ReAct,claude-opus-4-7,search,74.0,89.5,74.3,64.6,80.5,57.9,0.579,0.805,0.845,17.3,9.2,15.3,23.7
7,ReAct,claude-opus-4-8,search,74.0,92.4,72.9,64.0,81.0,57.9,0.579,0.81,0.836,17.2,10.6,15.3,22.6
8,ReAct,deepseek-v4-flash,full,73.6,86.7,77.1,62.9,81.4,59.3,0.593,0.814,0.838,14.8,8.3,12.5,20.6
9,ReAct,claude-sonnet-5,search,73.1,88.6,79.3,58.9,80.2,58.3,0.583,0.802,0.84,20.5,12.2,18.7,27.0
10,ClaudeCode,kimi-k3,search,72.9,84.8,80.7,59.4,80.0,58.8,0.588,0.8,0.831,12.1,6.7,10.0,16.9
11,ClaudeCode,qwen3.7-plus,full,72.9,90.5,75.0,60.6,80.2,59.5,0.595,0.802,0.817,7.6,4.0,6.3,10.8
12,ReAct,deepseek-v4-pro,full,72.9,86.7,78.6,60.0,81.0,59.5,0.595,0.81,0.84,13.3,7.4,11.6,18.3
13,ClaudeCode,qwen3.7-max,search,72.6,86.7,80.0,58.3,80.0,59.8,0.598,0.8,0.819,11.7,7.0,9.6,16.3
14,ClaudeCode,qwen3.7-plus,search,72.6,90.5,77.1,58.3,79.3,59.0,0.59,0.793,0.829,12.2,6.6,10.4,17.0
15,Hermes,glm-5.2,search,72.6,86.7,74.3,62.9,78.8,57.9,0.579,0.788,0.85,12.7,6.9,10.9,17.7
16,deepagents,claude-opus-4-7,search,72.6,92.4,71.4,61.7,79.0,55.5,0.555,0.79,0.838,10.3,5.2,8.6,14.8
17,deepagents,claude-sonnet-5,search,72.6,93.3,76.4,57.1,79.8,58.6,0.586,0.798,0.826,13.0,6.9,11.5,17.8
18,ClaudeCode,claude-opus-4-8,search,72.4,87.6,76.4,60.0,78.3,55.7,0.557,0.783,0.84,10.2,5.5,8.3,14.6
19,ClaudeCode,glm-5.1,search,72.4,88.6,81.4,55.4,80.2,60.0,0.6,0.802,0.819,12.5,6.2,10.1,18.3
20,ClaudeCode,deepseek-v4-pro,search,72.1,84.8,79.3,58.9,77.6,57.6,0.576,0.776,0.829,12.4,6.3,10.4,17.5
21,OpenClaw,kimi-k3,search,72.1,90.5,77.1,57.1,76.9,57.1,0.571,0.769,0.831,13.2,7.2,11.8,17.8
22,ReAct,deepseek-v4-pro,search,72.1,85.7,80.7,57.1,80.2,58.1,0.581,0.802,0.831,19.4,10.9,17.3,26.2
23,ReAct,glm-5.2,full,72.1,86.7,75.0,61.1,80.7,57.6,0.576,0.807,0.84,11.8,6.7,10.0,16.3
24,ClaudeCode,claude-opus-4-7,search,71.9,87.6,75.7,59.4,77.6,56.9,0.569,0.776,0.845,10.0,4.9,8.0,14.7
25,Hermes,kimi-k3,search,71.9,83.8,76.4,61.1,76.9,55.0,0.55,0.769,0.857,13.3,7.3,12.0,18.0
26,ReAct,glm-5.2,search,71.9,86.7,75.0,60.6,79.0,58.1,0.581,0.79,0.836,19.8,11.3,18.0,26.4
27,deepagents,gpt-5.5,search,71.9,85.7,78.6,58.3,79.0,57.6,0.576,0.79,0.81,12.3,6.0,10.4,17.5
28,ClaudeCode,glm-5.1,full,71.7,88.6,76.4,57.7,80.2,57.9,0.579,0.802,0.812,8.1,4.3,6.5,11.8
29,ClaudeCode,glm-5.2,full,71.4,83.8,75.7,60.6,79.8,57.6,0.576,0.798,0.819,7.6,4.0,6.4,10.8
30,ReAct,glm-5.1,search,71.4,85.7,75.7,59.4,78.3,57.4,0.574,0.783,0.833,19.1,11.1,16.8,25.8
31,ClaudeCode,qwen3.6-max,search,71.2,87.6,75.7,57.7,77.9,56.9,0.569,0.779,0.831,11.5,5.9,9.2,16.6
32,deepagents,claude-opus-4-8,search,71.2,86.7,74.3,59.4,78.6,55.5,0.555,0.786,0.821,10.5,5.4,8.9,14.9
33,deepagents,claude-sonnet-5,full,71.2,91.4,72.9,57.7,78.3,58.1,0.581,0.783,0.807,7.5,4.0,6.0,10.9
34,ReAct,deepseek-v4-flash,search,71.0,84.8,78.6,56.6,77.9,56.2,0.562,0.779,0.824,23.4,12.8,20.3,32.2
35,ReAct,gpt-5.5,search,71.0,86.7,77.1,56.6,77.4,58.1,0.581,0.774,0.819,22.4,12.9,18.7,31.0
36,deepagents,qwen3.7-plus,search,71.0,85.7,74.3,59.4,76.9,53.8,0.538,0.769,0.855,11.4,6.4,9.7,15.9
37,deepagents,glm-5.2,search,70.7,88.6,73.6,57.7,78.6,55.7,0.557,0.786,0.819,12.2,6.9,10.5,16.8
38,ClaudeCode,kimi-k3,full,70.2,86.7,73.6,57.7,77.4,57.6,0.576,0.774,0.81,7.9,4.3,6.7,11.0
39,Hermes,glm-5.2,full,70.2,86.7,69.3,61.1,78.3,55.7,0.557,0.783,0.845,8.3,4.7,6.6,11.7
40,deepagents,glm-5.2,full,70.2,83.8,75.7,57.7,79.0,56.0,0.56,0.79,0.817,7.8,4.4,6.3,11.1
41,deepagents,qwen3.7-max,search,70.2,82.9,75.7,58.3,76.4,54.0,0.54,0.764,0.845,10.7,5.6,8.7,15.3
42,Hermes,claude-opus-4-7,search,70.0,83.8,72.9,59.4,74.8,54.0,0.54,0.748,0.864,10.3,5.3,8.7,14.7
43,ReAct,glm-5.1,full,70.0,86.7,75.7,55.4,78.8,56.9,0.569,0.788,0.812,12.1,6.7,10.3,16.9
44,ReAct,qwen3.7-plus,search,70.0,85.7,73.6,57.7,77.4,52.9,0.529,0.774,0.843,20.6,10.9,16.8,29.5
45,deepagents,claude-opus-4-7,full,70.0,89.5,71.4,57.1,76.7,56.4,0.564,0.767,0.798,6.7,3.4,5.4,9.8
46,deepagents,claude-opus-4-8,full,70.0,89.5,72.1,56.6,74.0,58.1,0.581,0.74,0.788,7.0,3.7,5.8,10.0
47,ClaudeCode,deepseek-v4-flash,search,69.5,83.8,75.0,56.6,76.0,56.0,0.56,0.76,0.821,12.7,6.8,10.5,18.1
48,ClaudeCode,qwen3.6-plus,full,69.5,87.6,76.4,53.1,76.4,56.2,0.562,0.764,0.805,7.7,4.0,6.4,10.9
49,Hermes,claude-opus-4-8,search,69.5,81.0,72.1,60.6,73.8,53.6,0.536,0.738,0.864,11.1,5.6,9.4,15.9
50,ReAct,qwen3.7-plus,full,69.5,82.9,69.3,61.7,78.8,53.8,0.538,0.788,0.85,12.7,5.9,10.4,18.7
51,Hermes,kimi-k3,full,69.3,81.0,74.3,58.3,75.2,55.5,0.555,0.752,0.838,8.6,4.5,7.0,12.3
52,ClaudeCode,qwen3.6-plus,search,69.0,82.9,75.7,55.4,75.0,55.5,0.555,0.75,0.819,12.2,7.1,10.0,17.0
53,Hermes,claude-sonnet-5,search,69.0,83.8,73.6,56.6,75.2,54.5,0.545,0.752,0.852,13.3,7.0,12.2,18.0
54,OpenClaw,qwen3.7-max,search,69.0,89.5,70.0,56.0,74.8,55.7,0.557,0.748,0.817,12.7,6.9,10.5,17.9
55,deepagents,glm-5.1,search,69.0,88.6,72.1,54.9,77.1,54.8,0.548,0.771,0.819,12.0,6.7,10.2,16.6
56,ClaudeCode,claude-sonnet-5,search,68.8,86.7,75.0,53.1,76.2,54.5,0.545,0.762,0.805,11.2,6.0,9.4,15.8
57,ClaudeCode,qwen3.6-max,full,68.6,81.9,69.3,60.0,75.2,56.2,0.562,0.752,0.805,7.7,3.9,6.4,11.0
58,Hermes,deepseek-v4-pro,full,68.3,82.9,70.0,58.3,75.2,53.3,0.533,0.752,0.826,8.0,4.1,6.5,11.6
59,Hermes,deepseek-v4-pro,search,68.1,83.8,72.1,55.4,73.1,53.8,0.538,0.731,0.833,12.5,6.7,10.8,17.4
60,deepagents,deepseek-v4-pro,search,68.1,81.9,76.4,53.1,74.3,53.1,0.531,0.743,0.826,13.1,7.1,11.2,18.2
61,deepagents,gpt-5.5,full,68.1,84.8,72.1,54.9,75.7,56.4,0.564,0.757,0.788,7.8,4.3,6.0,11.3
62,Hermes,deepseek-v4-flash,full,67.9,80.0,67.1,61.1,74.3,53.6,0.536,0.743,0.836,9.0,4.9,7.6,12.6
63,OpenClaw,glm-5.2,full,67.9,85.7,70.7,54.9,74.0,55.5,0.555,0.74,0.819,9.0,5.3,7.4,12.4
64,deepagents,qwen3.6-plus,full,67.9,78.1,68.6,61.1,76.0,51.2,0.512,0.76,0.84,7.2,3.7,6.0,10.2
65,deepagents,qwen3.7-max,full,67.9,83.8,68.6,57.7,74.5,51.7,0.517,0.745,0.829,6.8,3.3,5.3,10.0
66,deepagents,qwen3.7-plus,full,67.9,79.0,73.6,56.6,75.7,51.4,0.514,0.757,0.843,7.2,3.7,5.8,10.5
67,ClaudeCode,deepseek-v4-pro,full,67.6,87.6,72.1,52.0,75.2,57.1,0.571,0.752,0.805,8.4,4.5,7.1,11.9
68,ClaudeCode,qwen3.7-max,full,67.6,84.8,70.0,55.4,74.8,55.5,0.555,0.748,0.788,8.4,4.8,7.5,11.3
69,OpenClaw,glm-5.2,search,67.6,88.6,72.9,50.9,76.2,56.2,0.562,0.762,0.802,13.5,7.3,10.9,19.3
70,ReAct,qwen3.6-plus,full,67.6,81.9,67.9,58.9,75.5,51.9,0.519,0.755,0.831,12.5,6.1,9.7,18.6
71,deepagents,qwen3.6-max,search,67.4,84.8,67.1,57.1,72.6,50.5,0.505,0.726,0.84,11.1,5.4,9.2,16.0
72,deepagents,glm-5.1,full,67.1,81.9,71.4,54.9,75.0,53.6,0.536,0.75,0.793,7.3,3.8,6.1,10.3
73,Hermes,qwen3.6-max,search,66.9,81.0,59.3,64.6,71.7,48.6,0.486,0.717,0.881,11.4,6.1,9.5,16.1
74,ReAct,qwen3.6-max,full,66.9,81.9,65.7,58.9,75.0,52.4,0.524,0.75,0.848,11.7,5.6,9.1,17.4
75,OpenClaw,kimi-k3,full,66.7,81.9,70.0,54.9,72.4,54.3,0.543,0.724,0.824,7.8,4.2,6.6,10.9
76,Hermes,deepseek-v4-flash,search,66.4,80.0,72.1,53.7,71.9,52.4,0.524,0.719,0.829,15.4,8.2,13.4,21.4
77,deepagents,deepseek-v4-flash,full,66.2,80.0,70.7,54.3,74.8,53.6,0.536,0.748,0.771,8.4,4.5,6.6,12.1
78,deepagents,deepseek-v4-pro,full,66.2,81.9,72.9,51.4,74.8,53.6,0.536,0.748,0.798,8.5,4.7,7.0,11.9
79,ReAct,kimi-k2.6,full,66.0,84.8,77.9,45.1,65.5,51.4,0.514,0.655,0.843,12.0,6.3,9.5,17.3
80,OpenClaw,deepseek-v4-pro,full,65.7,83.8,64.3,56.0,71.7,52.4,0.524,0.717,0.817,8.8,4.8,7.1,12.6
81,OpenClaw,deepseek-v4-pro,search,65.5,79.0,72.9,51.4,71.2,53.3,0.533,0.712,0.81,15.0,7.7,13.1,20.8
82,OpenClaw,glm-5.1,search,65.5,84.8,70.7,49.7,71.0,52.1,0.521,0.71,0.826,14.3,7.1,11.4,21.0
83,ReAct,qwen3.7-max,full,65.5,81.9,62.1,58.3,72.4,50.2,0.502,0.724,0.838,11.5,5.6,9.0,17.0
84,OpenClaw,qwen3.6-max,search,65.2,81.9,68.6,52.6,71.2,51.9,0.519,0.712,0.81,13.3,6.7,11.5,18.8
85,ReAct,qwen3.6-max,search,65.0,78.1,70.7,52.6,71.4,48.8,0.488,0.714,0.852,19.7,10.3,15.4,28.8
86,deepagents,kimi-k2.6,full,65.0,80.0,71.4,50.9,71.9,51.4,0.514,0.719,0.807,7.4,3.9,6.2,10.6
87,OpenClaw,qwen3.6-plus,search,64.5,83.8,68.6,49.7,71.2,50.7,0.507,0.712,0.831,12.8,7.4,11.1,17.4
88,Hermes,qwen3.7-plus,full,64.3,77.1,65.0,56.0,71.0,48.8,0.488,0.71,0.848,7.4,4.5,6.4,10.1
89,OpenClaw,glm-5.1,full,64.3,75.2,70.7,52.6,70.7,50.0,0.5,0.707,0.821,8.5,5.0,6.7,12.2
90,Hermes,glm-5.1,search,64.0,84.8,67.1,49.1,69.8,51.0,0.51,0.698,0.821,13.5,6.9,11.6,19.1
91,ReAct,qwen3.6-plus,search,63.8,76.2,66.4,54.3,69.8,48.6,0.486,0.698,0.84,20.6,11.1,17.4,28.9
92,deepagents,qwen3.6-max,full,63.6,81.0,62.9,53.7,70.7,49.8,0.498,0.707,0.786,6.8,3.4,5.4,9.9
93,OpenClaw,claude-opus-4-7,search,63.3,74.3,62.1,57.7,67.9,47.4,0.474,0.679,0.857,10.3,5.0,8.5,15.0
94,ReAct,kimi-k2.6,search,63.3,81.9,67.9,48.6,64.3,47.9,0.479,0.643,0.831,18.8,10.0,15.6,26.7
95,ReAct,qwen3.7-max,search,63.3,80.0,65.0,52.0,70.7,47.6,0.476,0.707,0.836,18.3,9.9,14.8,26.0
96,ClaudeCode,deepseek-v4-flash,full,63.1,75.2,67.1,52.6,71.7,53.8,0.538,0.717,0.788,8.7,4.1,7.4,12.6
97,Hermes,glm-5.1,full,62.9,76.2,62.9,54.9,70.2,49.3,0.493,0.702,0.826,7.9,4.5,6.3,11.2
98,OpenClaw,qwen3.7-plus,search,62.9,81.0,66.4,49.1,69.8,51.0,0.51,0.698,0.814,12.4,6.9,10.8,17.0
99,deepagents,deepseek-v4-flash,search,62.9,84.8,75.0,40.0,69.3,50.7,0.507,0.693,0.736,12.2,7.9,12.3,14.7
100,deepagents,kimi-k2.6,search,62.9,83.8,65.7,48.0,70.5,51.2,0.512,0.705,0.795,11.7,5.8,10.1,16.4
101,Hermes,qwen3.7-plus,search,62.6,76.2,64.3,53.1,67.9,47.4,0.474,0.679,0.867,11.6,6.3,9.6,16.5
102,ClaudeCode,gpt-5.5,search,62.4,77.1,69.3,48.0,67.1,51.9,0.519,0.671,0.79,12.6,7.4,9.1,18.5
103,ClaudeCode,kimi-k2.6,search,62.4,88.6,68.6,41.7,62.6,50.0,0.5,0.626,0.802,11.3,5.9,9.5,16.1
104,Hermes,qwen3.7-max,search,62.4,73.3,60.7,57.1,68.1,45.2,0.452,0.681,0.852,10.9,5.8,9.1,15.3
105,OpenClaw,deepseek-v4-flash,search,62.1,76.2,69.3,48.0,67.9,51.4,0.514,0.679,0.783,14.1,7.7,11.9,19.6
106,OpenClaw,deepseek-v4-flash,full,61.7,74.3,63.6,52.6,69.0,49.0,0.49,0.69,0.814,8.9,5.1,7.3,12.6
107,Hermes,kimi-k2.6,search,61.4,77.1,69.3,45.7,61.4,46.9,0.469,0.614,0.881,11.8,5.8,9.8,17.1
108,Hermes,qwen3.7-max,full,61.4,67.6,61.4,57.7,66.4,47.1,0.471,0.664,0.848,6.7,3.6,5.5,9.4
109,OpenClaw,claude-opus-4-8,search,61.4,72.4,62.9,53.7,66.2,47.6,0.476,0.662,0.852,10.7,5.1,9.0,15.5
110,OpenClaw,qwen3.7-max,full,61.4,70.5,65.0,53.1,67.6,49.3,0.493,0.676,0.819,7.0,3.8,5.8,10.0
111,ClaudeCode,kimi-k2.6,full,61.2,81.9,67.9,43.4,60.5,48.3,0.483,0.605,0.779,8.0,4.2,6.4,11.5
112,Hermes,qwen3.6-max,full,61.0,74.3,60.0,53.7,65.7,46.4,0.464,0.657,0.84,6.4,3.7,5.4,8.9
113,Hermes,gpt-5.5,search,60.5,72.4,67.1,48.0,63.1,50.0,0.5,0.631,0.802,14.3,7.4,11.5,20.6
114,OpenClaw,kimi-k2.6,search,59.8,86.7,63.6,40.6,59.5,45.2,0.452,0.595,0.819,12.1,6.9,10.1,16.9
115,OpenClaw,qwen3.7-plus,full,59.8,76.2,59.3,50.3,66.7,47.1,0.471,0.667,0.814,6.8,3.3,5.7,9.7
116,Hermes,qwen3.6-plus,full,59.5,64.8,62.1,54.3,65.5,45.7,0.457,0.655,0.848,7.6,4.5,6.5,10.3
117,Hermes,kimi-k2.6,full,59.3,80.0,67.1,40.6,59.5,47.4,0.474,0.595,0.867,8.1,4.3,6.5,11.6
118,OpenClaw,qwen3.6-plus,full,59.3,69.5,65.7,48.0,66.9,46.7,0.467,0.669,0.805,7.9,4.3,6.8,10.9
119,OpenClaw,kimi-k2.6,full,58.3,81.0,62.1,41.7,58.1,44.5,0.445,0.581,0.807,8.2,4.6,6.9,11.4
120,deepagents,qwen3.6-plus,search,58.3,69.5,61.4,49.1,65.0,45.5,0.455,0.65,0.819,12.6,7.1,11.2,16.9
121,OpenClaw,qwen3.6-max,full,54.0,71.4,55.7,42.3,62.1,46.0,0.46,0.621,0.764,8.0,4.2,6.8,11.3
122,Hermes,qwen3.6-plus,search,53.6,66.7,55.7,44.0,59.0,42.1,0.421,0.59,0.831,13.2,7.3,11.8,17.8
123,OpenClaw,gpt-5.5,search,32.9,51.4,29.3,24.6,34.8,26.7,0.267,0.348,0.779,8.3,5.4,6.4,11.6
124,OpenClaw,claude-sonnet-5,search,22.6,31.4,17.9,21.1,24.8,18.3,0.183,0.248,0.945,4.8,3.6,3.2,6.7


==> generated/e6_cross_set_results.csv <==
harness,model,package,officeprism_reported_n,lite_reported_n,officeprism_nl_db_percent,lite_nl_db_percent,lite_minus_officeprism_pp,below_cardinality_reported_n
ClaudeCode,deepseek-v4-flash,search,300,150,61.7,63.3,1.5999999999999943,False
ClaudeCode,deepseek-v4-pro,full,299,149,57.5,59.7,2.200000000000003,True
ClaudeCode,deepseek-v4-pro,search,300,150,63.7,62.7,-1.0,False
ClaudeCode,glm-5.1,full,300,150,61.7,61.3,-0.4000000000000057,False
ClaudeCode,glm-5.1,search,300,150,64.7,68.0,3.299999999999997,False
ClaudeCode,glm-5.2,full,298,149,62.8,66.4,3.6000000000000085,True
ClaudeCode,glm-5.2,search,300,150,66.3,68.7,2.4000000000000057,False
ClaudeCode,kimi-k3,full,300,150,61.7,64.7,3.0,False
ClaudeCode,kimi-k3,search,300,150,64.0,64.7,0.7000000000000028,False
ClaudeCode,qwen3.6-max,full,300,150,60.0,62.0,2.0,False
ClaudeCode,qwen3.6-max,search,300,150,62.3,62.7,0.4000000000000057,False
ClaudeCode,qwen3.6-plus,full,300,150,60.7,58.7,-2.0,False
ClaudeCode,qwen3.6-plus,search,300,150,60.3,60.7,0.4000000000000057,False
ClaudeCode,qwen3.7-max,full,300,150,59.0,58.0,-1.0,False
ClaudeCode,qwen3.7-max,search,300,150,65.0,66.0,1.0,False
ClaudeCode,qwen3.7-plus,full,299,149,64.2,63.8,-0.4000000000000057,True
ClaudeCode,qwen3.7-plus,search,300,150,63.7,65.3,1.5999999999999943,False
Hermes,deepseek-v4-flash,full,300,150,55.0,53.3,-1.7000000000000028,False
Hermes,deepseek-v4-flash,search,300,150,55.7,54.7,-1.0,False
Hermes,deepseek-v4-pro,full,300,150,57.7,56.7,-1.0,False
Hermes,deepseek-v4-pro,search,300,150,58.7,57.3,-1.4000000000000057,False
Hermes,glm-5.1,full,300,150,52.3,54.7,2.4000000000000057,False
Hermes,glm-5.1,search,300,150,52.3,54.7,2.4000000000000057,False
Hermes,glm-5.2,full,300,150,58.3,58.0,-0.29999999999999716,False
Hermes,glm-5.2,search,300,150,62.0,63.3,1.2999999999999972,False
Hermes,kimi-k3,full,300,150,58.7,58.7,0.0,False
Hermes,kimi-k3,search,300,150,60.7,58.0,-2.700000000000003,False
Hermes,qwen3.6-max,full,300,150,50.0,50.0,0.0,False
Hermes,qwen3.6-max,search,300,150,56.7,58.0,1.2999999999999972,False
Hermes,qwen3.6-plus,full,300,150,50.0,48.7,-1.2999999999999972,False
Hermes,qwen3.6-plus,search,300,150,43.7,42.0,-1.7000000000000028,False
Hermes,qwen3.7-max,full,300,150,51.7,52.7,1.0,False
Hermes,qwen3.7-max,search,300,150,51.7,47.3,-4.400000000000006,False
Hermes,qwen3.7-plus,full,300,150,53.7,52.0,-1.7000000000000028,False
Hermes,qwen3.7-plus,search,300,150,49.7,49.3,-0.4000000000000057,False
OpenClaw,deepseek-v4-flash,full,300,150,50.0,45.3,-4.700000000000003,False
OpenClaw,deepseek-v4-flash,search,300,150,52.0,50.0,-2.0,False
OpenClaw,deepseek-v4-pro,full,300,150,55.7,55.3,-0.4000000000000057,False
OpenClaw,deepseek-v4-pro,search,300,150,56.3,57.3,1.0,False
OpenClaw,glm-5.1,full,300,150,54.3,54.0,-0.29999999999999716,False
OpenClaw,glm-5.1,search,300,150,54.7,54.7,0.0,False
OpenClaw,glm-5.2,full,300,150,56.7,56.7,0.0,False
OpenClaw,glm-5.2,search,300,150,58.3,60.0,1.7000000000000028,False
OpenClaw,kimi-k3,full,300,150,56.3,55.3,-1.0,False
OpenClaw,kimi-k3,search,300,150,62.3,63.3,1.0,False
OpenClaw,qwen3.6-max,full,300,150,48.7,49.3,0.5999999999999943,False
OpenClaw,qwen3.6-max,search,300,150,54.0,56.0,2.0,False
OpenClaw,qwen3.6-plus,full,300,150,53.0,54.0,1.0,False
OpenClaw,qwen3.6-plus,search,300,150,53.3,51.3,-2.0,False
OpenClaw,qwen3.7-max,full,300,150,54.7,54.0,-0.7000000000000028,False
OpenClaw,qwen3.7-max,search,300,150,60.3,61.3,1.0,False
OpenClaw,qwen3.7-plus,full,300,150,54.7,55.3,0.5999999999999943,False
OpenClaw,qwen3.7-plus,search,300,150,53.3,55.3,2.0,False
ReAct,claude-opus-4-7,search,300,150,65.0,69.3,4.299999999999997,False
ReAct,claude-opus-4-8,search,300,150,63.3,65.3,2.0,False
ReAct,claude-sonnet-5,search,300,150,63.3,64.0,0.7000000000000028,False
ReAct,deepseek-v4-flash,full,300,150,62.7,62.7,0.0,False
ReAct,deepseek-v4-flash,search,300,150,59.7,60.7,1.0,False
ReAct,deepseek-v4-pro,full,300,150,64.7,64.7,0.0,False
ReAct,deepseek-v4-pro,search,299,150,62.9,62.7,-0.19999999999999574,True
ReAct,glm-5.1,full,298,148,60.7,60.1,-0.6000000000000014,True
ReAct,glm-5.1,search,300,150,60.3,59.3,-1.0,False
ReAct,glm-5.2,full,300,150,61.7,62.0,0.29999999999999716,False
ReAct,glm-5.2,search,300,150,62.7,63.3,0.5999999999999943,False
ReAct,gpt-5.5,search,300,150,60.7,59.3,-1.4000000000000057,False
ReAct,kimi-k3,full,300,150,68.3,70.0,1.7000000000000028,False
ReAct,kimi-k3,search,300,150,66.3,68.0,1.7000000000000028,False
ReAct,qwen3.6-max,full,300,150,55.3,56.0,0.7000000000000028,False
ReAct,qwen3.6-max,search,300,150,52.3,50.7,-1.5999999999999943,False
ReAct,qwen3.6-plus,full,300,150,57.0,58.7,1.7000000000000028,False
ReAct,qwen3.6-plus,search,300,150,53.3,50.7,-2.5999999999999943,False
ReAct,qwen3.7-max,full,300,150,54.3,53.3,-1.0,False
ReAct,qwen3.7-max,search,300,150,49.7,50.0,0.29999999999999716,False
ReAct,qwen3.7-plus,full,300,150,58.3,57.3,-1.0,False
ReAct,qwen3.7-plus,search,300,150,58.7,60.0,1.2999999999999972,False


==> generated/e6_interface_results.csv <==
harness,model,full_reported_n,search_reported_n,same_reported_n,full_success_db_percent,search_success_db_percent,search_minus_full_success_db_pp,in_common_display_panel
ReAct,deepseek-v4-flash,300,300,True,62.7,59.7,-3.0,False
ReAct,deepseek-v4-pro,300,299,False,64.7,62.9,-1.8,True
ReAct,glm-5.1,298,300,False,60.7,60.3,-0.4,True
ReAct,glm-5.2,300,300,True,61.7,62.7,1.0,True
ReAct,kimi-k3,300,300,True,68.3,66.3,-2.0,True
ReAct,qwen3.6-max,300,300,True,55.3,52.3,-3.0,True
ReAct,qwen3.6-plus,300,300,True,57.0,53.3,-3.7,True
ReAct,qwen3.7-max,300,300,True,54.3,49.7,-4.6,True
ReAct,qwen3.7-plus,300,300,True,58.3,58.7,0.4,True
OpenClaw,deepseek-v4-flash,300,300,True,50.0,52.0,2.0,False
OpenClaw,deepseek-v4-pro,300,300,True,55.7,56.3,0.6,True
OpenClaw,glm-5.1,300,300,True,54.3,54.7,0.4,True
OpenClaw,glm-5.2,300,300,True,56.7,58.3,1.6,True
OpenClaw,kimi-k3,300,300,True,56.3,62.3,6.0,True
OpenClaw,qwen3.6-max,300,300,True,48.7,54.0,5.3,True
OpenClaw,qwen3.6-plus,300,300,True,53.0,53.3,0.3,True
OpenClaw,qwen3.7-max,300,300,True,54.7,60.3,5.6,True
OpenClaw,qwen3.7-plus,300,300,True,54.7,53.3,-1.4,True
Hermes,deepseek-v4-flash,300,300,True,55.0,55.7,0.7,False
Hermes,deepseek-v4-pro,300,300,True,57.7,58.7,1.0,True
Hermes,glm-5.1,300,300,True,52.3,52.3,0.0,True
Hermes,glm-5.2,300,300,True,58.3,62.0,3.7,True
Hermes,kimi-k3,300,300,True,58.7,60.7,2.0,True
Hermes,qwen3.6-max,300,300,True,50.0,56.7,6.7,True
Hermes,qwen3.6-plus,300,300,True,50.0,43.7,-6.3,True
Hermes,qwen3.7-max,300,300,True,51.7,51.7,0.0,True
Hermes,qwen3.7-plus,300,300,True,53.7,49.7,-4.0,True
ClaudeCode,deepseek-v4-pro,299,300,False,57.5,63.7,6.2,True
ClaudeCode,glm-5.1,300,300,True,61.7,64.7,3.0,True
ClaudeCode,glm-5.2,298,300,False,62.8,66.3,3.5,True
ClaudeCode,kimi-k3,300,300,True,61.7,64.0,2.3,True
ClaudeCode,qwen3.6-max,300,300,True,60.0,62.3,2.3,True
ClaudeCode,qwen3.6-plus,300,300,True,60.7,60.3,-0.4,True
ClaudeCode,qwen3.7-max,300,300,True,59.0,65.0,6.0,True
ClaudeCode,qwen3.7-plus,299,300,False,64.2,63.7,-0.5,True


==> generated/e6_level_results.csv <==
harness,model,package,reported_n,source_rank,l1_percent,l1_n,l2_percent,l2_n,l3_percent,l3_n,nl_db_percent,l2_minus_l1_pp,l3_minus_l2_pp,l3_minus_l1_pp
ReAct,kimi-k3,full,300,1,79.2,48,71.7,92,63.1,160,68.3,-7.5,-8.600000000000001,-16.1
ClaudeCode,glm-5.2,search,300,2,83.3,48,69.6,92,59.4,160,66.3,-13.700000000000003,-10.199999999999996,-23.9
ReAct,kimi-k3,search,300,3,85.4,48,63.0,92,62.5,160,66.3,-22.400000000000006,-0.5,-22.900000000000006
ClaudeCode,qwen3.7-max,search,300,4,79.2,48,69.6,92,58.1,160,65.0,-9.600000000000009,-11.499999999999993,-21.1
ReAct,claude-opus-4-7,search,300,5,85.4,48,60.9,92,61.3,160,65.0,-24.500000000000007,0.3999999999999986,-24.10000000000001
ClaudeCode,glm-5.1,search,300,6,83.3,48,69.6,92,56.2,160,64.7,-13.700000000000003,-13.399999999999991,-27.099999999999994
ReAct,deepseek-v4-pro,full,300,7,79.2,48,66.3,92,59.4,160,64.7,-12.900000000000006,-6.899999999999999,-19.800000000000004
ClaudeCode,qwen3.7-plus,full,299,8,83.3,48,60.4,91,60.6,160,64.2,-22.9,0.20000000000000284,-22.699999999999996
ClaudeCode,kimi-k3,search,300,9,75.0,48,68.5,92,58.1,160,64.0,-6.5,-10.399999999999999,-16.9
ClaudeCode,deepseek-v4-pro,search,300,10,75.0,48,66.3,92,58.8,160,63.7,-8.700000000000003,-7.5,-16.200000000000003
ClaudeCode,qwen3.7-plus,search,300,11,87.5,48,64.1,92,56.2,160,63.7,-23.400000000000006,-7.8999999999999915,-31.299999999999997
ReAct,claude-opus-4-8,search,300,12,87.5,48,58.7,92,58.8,160,63.3,-28.799999999999997,0.09999999999999432,-28.700000000000003
ReAct,claude-sonnet-5,search,300,13,83.3,48,67.4,92,55.0,160,63.3,-15.899999999999991,-12.400000000000006,-28.299999999999997
ReAct,deepseek-v4-pro,search,299,14,75.0,48,69.2,91,55.6,160,62.9,-5.799999999999997,-13.600000000000001,-19.4
ClaudeCode,glm-5.2,full,298,15,76.1,46,59.8,92,60.6,160,62.8,-16.299999999999997,0.8000000000000043,-15.499999999999993
ReAct,deepseek-v4-flash,full,300,16,81.2,48,59.8,92,58.8,160,62.7,-21.400000000000006,-1.0,-22.400000000000006
ReAct,glm-5.2,search,300,17,79.2,48,62.0,92,58.1,160,62.7,-17.200000000000003,-3.8999999999999986,-21.1
ClaudeCode,qwen3.6-max,search,300,18,79.2,48,64.1,92,56.2,160,62.3,-15.100000000000009,-7.8999999999999915,-23.0
OpenClaw,kimi-k3,search,300,19,83.3,48,64.1,92,55.0,160,62.3,-19.200000000000003,-9.099999999999994,-28.299999999999997
Hermes,glm-5.2,search,300,20,75.0,48,57.6,92,60.6,160,62.0,-17.4,3.0,-14.399999999999999
ClaudeCode,deepseek-v4-flash,search,300,21,77.1,48,60.9,92,57.5,160,61.7,-16.199999999999996,-3.3999999999999986,-19.599999999999994
ClaudeCode,glm-5.1,full,300,22,81.2,48,60.9,92,56.2,160,61.7,-20.300000000000004,-4.699999999999996,-25.0
ClaudeCode,kimi-k3,full,300,23,81.2,48,60.9,92,56.2,160,61.7,-20.300000000000004,-4.699999999999996,-25.0
ReAct,glm-5.2,full,300,24,75.0,48,59.8,92,58.8,160,61.7,-15.200000000000003,-1.0,-16.200000000000003
ReAct,glm-5.1,full,298,25,79.2,48,60.9,92,55.1,158,60.7,-18.300000000000004,-5.799999999999997,-24.1
ClaudeCode,qwen3.6-plus,full,300,26,83.3,48,59.8,92,54.4,160,60.7,-23.5,-5.399999999999999,-28.9
Hermes,kimi-k3,search,300,27,72.9,48,59.8,92,57.5,160,60.7,-13.100000000000009,-2.299999999999997,-15.400000000000006
ReAct,gpt-5.5,search,300,28,75.0,48,63.0,92,55.0,160,60.7,-12.0,-8.0,-20.0
ClaudeCode,qwen3.6-plus,search,300,29,77.1,48,59.8,92,55.6,160,60.3,-17.299999999999997,-4.199999999999996,-21.499999999999993
OpenClaw,qwen3.7-max,search,300,30,81.2,48,56.5,92,56.2,160,60.3,-24.700000000000003,-0.29999999999999716,-25.0
ReAct,glm-5.1,search,300,31,75.0,48,62.0,92,55.0,160,60.3,-13.0,-7.0,-20.0
ClaudeCode,qwen3.6-max,full,300,32,70.8,48,55.4,92,59.4,160,60.0,-15.399999999999999,4.0,-11.399999999999999
ReAct,deepseek-v4-flash,search,300,33,70.8,48,62.0,92,55.0,160,59.7,-8.799999999999997,-7.0,-15.799999999999997
ClaudeCode,qwen3.7-max,full,300,34,79.2,48,55.4,92,55.0,160,59.0,-23.800000000000004,-0.3999999999999986,-24.200000000000003
Hermes,deepseek-v4-pro,search,300,35,72.9,48,55.4,92,56.2,160,58.7,-17.500000000000007,0.8000000000000043,-16.700000000000003
Hermes,kimi-k3,full,300,36,70.8,48,57.6,92,55.6,160,58.7,-13.199999999999996,-2.0,-15.199999999999996
ReAct,qwen3.7-plus,search,300,37,72.9,48,56.5,92,55.6,160,58.7,-16.400000000000006,-0.8999999999999986,-17.300000000000004
Hermes,glm-5.2,full,300,38,75.0,48,51.1,92,57.5,160,58.3,-23.9,6.399999999999999,-17.5
OpenClaw,glm-5.2,search,300,39,81.2,48,57.6,92,51.9,160,58.3,-23.6,-5.700000000000003,-29.300000000000004
ReAct,qwen3.7-plus,full,300,40,72.9,48,51.1,92,58.1,160,58.3,-21.800000000000004,7.0,-14.800000000000004
Hermes,deepseek-v4-pro,full,300,41,72.9,48,53.3,92,55.6,160,57.7,-19.60000000000001,2.3000000000000043,-17.300000000000004
ClaudeCode,deepseek-v4-pro,full,299,42,78.7,47,55.4,92,52.5,160,57.5,-23.300000000000004,-2.8999999999999986,-26.200000000000003
ReAct,qwen3.6-plus,full,300,43,72.9,48,48.9,92,56.9,160,57.0,-24.000000000000007,8.0,-16.000000000000007
Hermes,qwen3.6-max,search,300,44,70.8,48,44.6,92,59.4,160,56.7,-26.199999999999996,14.799999999999997,-11.399999999999999
OpenClaw,glm-5.2,full,300,45,72.9,48,55.4,92,52.5,160,56.7,-17.500000000000007,-2.8999999999999986,-20.400000000000006
OpenClaw,deepseek-v4-pro,search,300,46,68.8,48,57.6,92,51.9,160,56.3,-11.199999999999996,-5.700000000000003,-16.9
OpenClaw,kimi-k3,full,300,47,66.7,48,54.3,92,54.4,160,56.3,-12.400000000000006,0.10000000000000142,-12.300000000000004
Hermes,deepseek-v4-flash,search,300,48,60.4,48,59.8,92,51.9,160,55.7,-0.6000000000000014,-7.899999999999999,-8.5
OpenClaw,deepseek-v4-pro,full,300,49,75.0,48,46.7,92,55.0,160,55.7,-28.299999999999997,8.299999999999997,-20.0
ReAct,qwen3.6-max,full,300,50,72.9,48,46.7,92,55.0,160,55.3,-26.200000000000003,8.299999999999997,-17.900000000000006
Hermes,deepseek-v4-flash,full,300,51,66.7,48,50.0,92,54.4,160,55.0,-16.700000000000003,4.399999999999999,-12.300000000000004
OpenClaw,glm-5.1,search,300,52,75.0,48,54.3,92,48.8,160,54.7,-20.700000000000003,-5.5,-26.200000000000003
OpenClaw,qwen3.7-max,full,300,53,66.7,48,47.8,92,55.0,160,54.7,-18.900000000000006,7.200000000000003,-11.700000000000003
OpenClaw,qwen3.7-plus,full,300,54,77.1,48,47.8,92,51.9,160,54.7,-29.299999999999997,4.100000000000001,-25.199999999999996
OpenClaw,glm-5.1,full,300,55,64.6,48,56.5,92,50.0,160,54.3,-8.099999999999994,-6.5,-14.599999999999994
ReAct,qwen3.7-max,full,300,56,68.8,48,44.6,92,55.6,160,54.3,-24.199999999999996,11.0,-13.199999999999996
OpenClaw,qwen3.6-max,search,300,57,64.6,48,51.1,92,52.5,160,54.0,-13.499999999999993,1.3999999999999986,-12.099999999999994
Hermes,qwen3.7-plus,full,300,58,60.4,48,46.7,92,55.6,160,53.7,-13.699999999999996,8.899999999999999,-4.799999999999997
OpenClaw,qwen3.6-plus,search,300,59,77.1,48,53.3,92,46.2,160,53.3,-23.799999999999997,-7.099999999999994,-30.89999999999999
OpenClaw,qwen3.7-plus,search,300,60,70.8,48,51.1,92,49.4,160,53.3,-19.699999999999996,-1.7000000000000028,-21.4
ReAct,qwen3.6-plus,search,300,61,66.7,48,48.9,92,51.9,160,53.3,-17.800000000000004,3.0,-14.800000000000004
OpenClaw,qwen3.6-plus,full,300,62,70.8,48,52.2,92,48.1,160,53.0,-18.599999999999994,-4.100000000000001,-22.699999999999996
Hermes,glm-5.1,full,300,63,56.2,48,47.8,92,53.8,160,52.3,-8.400000000000006,6.0,-2.4000000000000057
Hermes,glm-5.1,search,300,64,70.8,48,48.9,92,48.8,160,52.3,-21.9,-0.10000000000000142,-22.0
ReAct,qwen3.6-max,search,300,65,64.6,48,53.3,92,48.1,160,52.3,-11.299999999999997,-5.199999999999996,-16.499999999999993
OpenClaw,deepseek-v4-flash,search,300,66,54.2,48,57.6,92,48.1,160,52.0,3.3999999999999986,-9.5,-6.100000000000001
Hermes,qwen3.7-max,full,300,67,45.8,48,45.7,92,56.9,160,51.7,-0.09999999999999432,11.199999999999996,11.100000000000001
Hermes,qwen3.7-max,search,300,68,60.4,48,44.6,92,53.1,160,51.7,-15.799999999999997,8.5,-7.299999999999997
Hermes,qwen3.6-max,full,300,69,60.4,48,43.5,92,50.6,160,50.0,-16.9,7.100000000000001,-9.799999999999997
Hermes,qwen3.6-plus,full,300,70,47.9,48,46.7,92,52.5,160,50.0,-1.1999999999999957,5.799999999999997,4.600000000000001
OpenClaw,deepseek-v4-flash,full,300,71,54.2,48,45.7,92,51.2,160,50.0,-8.5,5.5,-3.0
Hermes,qwen3.7-plus,search,300,72,54.2,48,45.7,92,50.6,160,49.7,-8.5,4.899999999999999,-3.6000000000000014
ReAct,qwen3.7-max,search,300,73,58.3,48,47.8,92,48.1,160,49.7,-10.5,0.30000000000000426,-10.199999999999996
OpenClaw,qwen3.6-max,full,300,74,68.8,48,47.8,92,43.1,160,48.7,-21.0,-4.699999999999996,-25.699999999999996
Hermes,qwen3.6-plus,search,300,75,45.8,48,44.6,92,42.5,160,43.7,-1.1999999999999957,-2.1000000000000014,-3.299999999999997


==> generated/e6_main_results.csv <==
harness,model,package,reported_n,success_percent,success_db_percent,nl_db_percent,source_rank,l1_nl_db_percent,l1_reported_n,l2_nl_db_percent,l2_reported_n,l3_nl_db_percent,l3_reported_n,success_success_db_gap_percent
ReAct,kimi-k3,full,300,83.0,68.3,68.3,1,79.2,48,71.7,92,63.1,160,14.700000000000003
ClaudeCode,glm-5.2,search,300,79.7,66.3,66.3,2,83.3,48,69.6,92,59.4,160,13.400000000000006
ReAct,kimi-k3,search,300,79.7,66.3,66.3,3,85.4,48,63.0,92,62.5,160,13.400000000000006
ClaudeCode,qwen3.7-max,search,300,77.0,65.0,65.0,4,79.2,48,69.6,92,58.1,160,12.0
ReAct,claude-opus-4-7,search,300,77.3,65.0,65.0,5,85.4,48,60.9,92,61.3,160,12.299999999999997
ClaudeCode,glm-5.1,search,300,77.0,64.7,64.7,6,83.3,48,69.6,92,56.2,160,12.299999999999997
ReAct,deepseek-v4-pro,full,300,77.7,64.7,64.7,7,79.2,48,66.3,92,59.4,160,13.0
ClaudeCode,qwen3.7-plus,full,299,76.9,64.2,64.2,8,83.3,48,60.4,91,60.6,160,12.700000000000003
ClaudeCode,kimi-k3,search,300,76.0,64.0,64.0,9,75.0,48,68.5,92,58.1,160,12.0
ClaudeCode,deepseek-v4-pro,search,300,74.3,63.7,63.7,10,75.0,48,66.3,92,58.8,160,10.599999999999994
ClaudeCode,qwen3.7-plus,search,300,76.3,63.7,63.7,11,87.5,48,64.1,92,56.2,160,12.599999999999994
ReAct,claude-opus-4-8,search,300,77.0,63.3,63.3,12,87.5,48,58.7,92,58.8,160,13.700000000000003
ReAct,claude-sonnet-5,search,300,75.7,63.3,63.3,13,83.3,48,67.4,92,55.0,160,12.400000000000006
ReAct,deepseek-v4-pro,search,299,75.3,62.9,62.9,14,75.0,48,69.2,91,55.6,160,12.399999999999999
ClaudeCode,glm-5.2,full,298,76.8,62.8,62.8,15,76.1,46,59.8,92,60.6,160,14.0
ReAct,deepseek-v4-flash,full,300,77.0,62.7,62.7,16,81.2,48,59.8,92,58.8,160,14.299999999999997
ReAct,glm-5.2,search,300,74.0,62.7,62.7,17,79.2,48,62.0,92,58.1,160,11.299999999999997
ClaudeCode,qwen3.6-max,search,300,74.3,62.3,62.3,18,79.2,48,64.1,92,56.2,160,12.0
OpenClaw,kimi-k3,search,300,72.7,62.3,62.3,19,83.3,48,64.1,92,55.0,160,10.400000000000006
Hermes,glm-5.2,search,300,74.3,62.0,62.0,20,75.0,48,57.6,92,60.6,160,12.299999999999997
ClaudeCode,deepseek-v4-flash,search,300,73.3,61.7,61.7,21,77.1,48,60.9,92,57.5,160,11.599999999999994
ClaudeCode,glm-5.1,full,300,75.7,61.7,61.7,22,81.2,48,60.9,92,56.2,160,14.0
ClaudeCode,kimi-k3,full,300,74.0,61.7,61.7,23,81.2,48,60.9,92,56.2,160,12.299999999999997
ReAct,glm-5.2,full,300,75.3,61.7,61.7,24,75.0,48,59.8,92,58.8,160,13.599999999999994
ReAct,glm-5.1,full,298,74.8,60.7,60.7,25,79.2,48,60.9,92,55.1,158,14.099999999999994
ClaudeCode,qwen3.6-plus,full,300,72.0,60.7,60.7,26,83.3,48,59.8,92,54.4,160,11.299999999999997
Hermes,kimi-k3,search,300,72.3,60.7,60.7,27,72.9,48,59.8,92,57.5,160,11.599999999999994
ReAct,gpt-5.5,search,300,72.7,60.7,60.7,28,75.0,48,63.0,92,55.0,160,12.0
ClaudeCode,qwen3.6-plus,search,300,71.3,60.3,60.3,29,77.1,48,59.8,92,55.6,160,11.0
OpenClaw,qwen3.7-max,search,300,70.7,60.3,60.3,30,81.2,48,56.5,92,56.2,160,10.400000000000006
ReAct,glm-5.1,search,300,73.7,60.3,60.3,31,75.0,48,62.0,92,55.0,160,13.400000000000006
ClaudeCode,qwen3.6-max,full,300,72.0,60.0,60.0,32,70.8,48,55.4,92,59.4,160,12.0
ReAct,deepseek-v4-flash,search,300,71.7,59.7,59.7,33,70.8,48,62.0,92,55.0,160,12.0
ClaudeCode,qwen3.7-max,full,300,71.7,59.0,59.0,34,79.2,48,55.4,92,55.0,160,12.700000000000003
Hermes,deepseek-v4-pro,search,300,67.7,58.7,58.7,35,72.9,48,55.4,92,56.2,160,9.0
Hermes,kimi-k3,full,300,70.7,58.7,58.7,36,70.8,48,57.6,92,55.6,160,12.0
ReAct,qwen3.7-plus,search,300,72.0,58.7,58.7,37,72.9,48,56.5,92,55.6,160,13.299999999999997
Hermes,glm-5.2,full,300,74.0,58.3,58.3,38,75.0,48,51.1,92,57.5,160,15.700000000000003
OpenClaw,glm-5.2,search,300,71.7,58.3,58.3,39,81.2,48,57.6,92,51.9,160,13.400000000000006
ReAct,qwen3.7-plus,full,300,74.0,58.3,58.3,40,72.9,48,51.1,92,58.1,160,15.700000000000003
Hermes,deepseek-v4-pro,full,300,70.3,57.7,57.7,41,72.9,48,53.3,92,55.6,160,12.599999999999994
ClaudeCode,deepseek-v4-pro,full,299,69.6,57.5,57.5,42,78.7,47,55.4,92,52.5,160,12.099999999999994
ReAct,qwen3.6-plus,full,300,71.3,57.0,57.0,43,72.9,48,48.9,92,56.9,160,14.299999999999997
Hermes,qwen3.6-max,search,300,68.7,56.7,56.7,44,70.8,48,44.6,92,59.4,160,12.0
OpenClaw,glm-5.2,full,300,67.0,56.7,56.7,45,72.9,48,55.4,92,52.5,160,10.299999999999997
OpenClaw,deepseek-v4-pro,search,300,66.3,56.3,56.3,46,68.8,48,57.6,92,51.9,160,10.0
OpenClaw,kimi-k3,full,300,67.7,56.3,56.3,47,66.7,48,54.3,92,54.4,160,11.400000000000006
Hermes,deepseek-v4-flash,search,300,66.3,55.7,55.7,48,60.4,48,59.8,92,51.9,160,10.599999999999994
OpenClaw,deepseek-v4-pro,full,300,67.0,55.7,55.7,49,75.0,48,46.7,92,55.0,160,11.299999999999997
ReAct,qwen3.6-max,full,300,69.7,55.3,55.3,50,72.9,48,46.7,92,55.0,160,14.400000000000006
Hermes,deepseek-v4-flash,full,300,68.0,55.0,55.0,51,66.7,48,50.0,92,54.4,160,13.0
OpenClaw,glm-5.1,search,300,65.3,54.7,54.7,52,75.0,48,54.3,92,48.8,160,10.599999999999994
OpenClaw,qwen3.7-max,full,300,66.7,54.7,54.7,53,66.7,48,47.8,92,55.0,160,12.0
OpenClaw,qwen3.7-plus,full,300,66.7,54.7,54.7,54,77.1,48,47.8,92,51.9,160,12.0
OpenClaw,glm-5.1,full,300,66.0,54.3,54.3,55,64.6,48,56.5,92,50.0,160,11.700000000000003
ReAct,qwen3.7-max,full,300,66.3,54.3,54.3,56,68.8,48,44.6,92,55.6,160,12.0
OpenClaw,qwen3.6-max,search,300,65.0,54.0,54.0,57,64.6,48,51.1,92,52.5,160,11.0
Hermes,qwen3.7-plus,full,300,66.0,53.7,53.7,58,60.4,48,46.7,92,55.6,160,12.299999999999997
OpenClaw,qwen3.6-plus,search,300,67.3,53.3,53.3,59,77.1,48,53.3,92,46.2,160,14.0
OpenClaw,qwen3.7-plus,search,300,64.7,53.3,53.3,60,70.8,48,51.1,92,49.4,160,11.400000000000006
ReAct,qwen3.6-plus,search,300,64.7,53.3,53.3,61,66.7,48,48.9,92,51.9,160,11.400000000000006
OpenClaw,qwen3.6-plus,full,300,67.0,53.0,53.0,62,70.8,48,52.2,92,48.1,160,14.0
Hermes,glm-5.1,full,300,64.7,52.3,52.3,63,56.2,48,47.8,92,53.8,160,12.400000000000006
Hermes,glm-5.1,search,300,62.7,52.3,52.3,64,70.8,48,48.9,92,48.8,160,10.400000000000006
ReAct,qwen3.6-max,search,300,64.7,52.3,52.3,65,64.6,48,53.3,92,48.1,160,12.400000000000006
OpenClaw,deepseek-v4-flash,search,300,61.7,52.0,52.0,66,54.2,48,57.6,92,48.1,160,9.700000000000003
Hermes,qwen3.7-max,full,300,61.3,51.7,51.7,67,45.8,48,45.7,92,56.9,160,9.599999999999994
Hermes,qwen3.7-max,search,300,63.0,51.7,51.7,68,60.4,48,44.6,92,53.1,160,11.299999999999997
Hermes,qwen3.6-max,full,300,60.0,50.0,50.0,69,60.4,48,43.5,92,50.6,160,10.0
Hermes,qwen3.6-plus,full,300,61.7,50.0,50.0,70,47.9,48,46.7,92,52.5,160,11.700000000000003
OpenClaw,deepseek-v4-flash,full,300,63.7,50.0,50.0,71,54.2,48,45.7,92,51.2,160,13.700000000000003
Hermes,qwen3.7-plus,search,300,61.0,49.7,49.7,72,54.2,48,45.7,92,50.6,160,11.299999999999997
ReAct,qwen3.7-max,search,300,62.7,49.7,49.7,73,58.3,48,47.8,92,48.1,160,13.0
OpenClaw,qwen3.6-max,full,300,61.3,48.7,48.7,74,68.8,48,47.8,92,43.1,160,12.599999999999994
Hermes,qwen3.6-plus,search,300,53.3,43.7,43.7,75,45.8,48,44.6,92,42.5,160,9.599999999999994


==> generated/e6b_display_panel.audit.json <==
{
  "generated_utc": "2026-07-27T07:06:57.617812+00:00",
  "inputs": {
    "csv": {
      "path": "generated/e6b_display_panel.csv",
      "sha256": "626b91892c75676f6f60952647454ceeb60850d512f68e6bda2d378cb3dd5a0a"
    }
  },
  "outputs": {
    "pdf": {
      "path": "figures/e6b-leaderboard.pdf",
      "sha256": "ae42921727fee754c5979e56368f1c8f507adcee231c2f0e5020b075bfa75d81"
    },
    "png": {
      "path": "figures/e6b-leaderboard.png",
      "sha256": "7feeb30ec32c71f57b6d36de79decc4eba9c640691b6e2b791eb94ce8c78c3bb"
    }
  }
}

==> generated/e6b_display_panel.csv <==
harness,model,package,nl_db_percent,avg_steps
ReAct,kimi-k3,full,76.4,13.1
ReAct,kimi-k3,search,76.2,19.0
deepagents,kimi-k3,full,76.0,7.5
deepagents,kimi-k3,search,76.0,11.6
ClaudeCode,glm-5.2,search,74.3,11.3
ReAct,claude-opus-4-7,search,74.0,17.3
ReAct,claude-opus-4-8,search,74.0,17.2
ReAct,deepseek-v4-flash,full,73.6,14.8
ReAct,claude-sonnet-5,search,73.1,20.5
ClaudeCode,kimi-k3,search,72.9,12.1
ClaudeCode,qwen3.7-plus,full,72.9,7.6
ReAct,deepseek-v4-pro,full,72.9,13.3
ClaudeCode,qwen3.7-max,search,72.6,11.7
ClaudeCode,qwen3.7-plus,search,72.6,12.2
Hermes,glm-5.2,search,72.6,12.7
deepagents,claude-opus-4-7,search,72.6,10.3
deepagents,claude-sonnet-5,search,72.6,13.0
ClaudeCode,claude-opus-4-8,search,72.4,10.2
ClaudeCode,glm-5.1,search,72.4,12.5
ClaudeCode,deepseek-v4-pro,search,72.1,12.4
OpenClaw,kimi-k3,search,72.1,13.2
ReAct,deepseek-v4-pro,search,72.1,19.4
ReAct,glm-5.2,full,72.1,11.8
ClaudeCode,claude-opus-4-7,search,71.9,10.0
Hermes,kimi-k3,search,71.9,13.3
ReAct,glm-5.2,search,71.9,19.8
deepagents,gpt-5.5,search,71.9,12.3
ClaudeCode,glm-5.1,full,71.7,8.1
ClaudeCode,glm-5.2,full,71.4,7.6
ReAct,glm-5.1,search,71.4,19.1
ClaudeCode,qwen3.6-max,search,71.2,11.5
deepagents,claude-opus-4-8,search,71.2,10.5
deepagents,claude-sonnet-5,full,71.2,7.5
ReAct,deepseek-v4-flash,search,71.0,23.4
ReAct,gpt-5.5,search,71.0,22.4
deepagents,qwen3.7-plus,search,71.0,11.4
deepagents,glm-5.2,search,70.7,12.2
ClaudeCode,kimi-k3,full,70.2,7.9
Hermes,glm-5.2,full,70.2,8.3
deepagents,glm-5.2,full,70.2,7.8
deepagents,qwen3.7-max,search,70.2,10.7
Hermes,claude-opus-4-7,search,70.0,10.3
ReAct,glm-5.1,full,70.0,12.1
ReAct,qwen3.7-plus,search,70.0,20.6
deepagents,claude-opus-4-7,full,70.0,6.7
deepagents,claude-opus-4-8,full,70.0,7.0
ClaudeCode,deepseek-v4-flash,search,69.5,12.7
ClaudeCode,qwen3.6-plus,full,69.5,7.7
Hermes,claude-opus-4-8,search,69.5,11.1
ReAct,qwen3.7-plus,full,69.5,12.7
Hermes,kimi-k3,full,69.3,8.6
ClaudeCode,qwen3.6-plus,search,69.0,12.2
Hermes,claude-sonnet-5,search,69.0,13.3
OpenClaw,qwen3.7-max,search,69.0,12.7
deepagents,glm-5.1,search,69.0,12.0
ClaudeCode,claude-sonnet-5,search,68.8,11.2
ClaudeCode,qwen3.6-max,full,68.6,7.7
Hermes,deepseek-v4-pro,full,68.3,8.0
Hermes,deepseek-v4-pro,search,68.1,12.5
deepagents,deepseek-v4-pro,search,68.1,13.1
deepagents,gpt-5.5,full,68.1,7.8
Hermes,deepseek-v4-flash,full,67.9,9.0
OpenClaw,glm-5.2,full,67.9,9.0
deepagents,qwen3.6-plus,full,67.9,7.2
deepagents,qwen3.7-max,full,67.9,6.8
deepagents,qwen3.7-plus,full,67.9,7.2
ClaudeCode,deepseek-v4-pro,full,67.6,8.4
ClaudeCode,qwen3.7-max,full,67.6,8.4
OpenClaw,glm-5.2,search,67.6,13.5
ReAct,qwen3.6-plus,full,67.6,12.5
deepagents,qwen3.6-max,search,67.4,11.1
deepagents,glm-5.1,full,67.1,7.3
Hermes,qwen3.6-max,search,66.9,11.4
ReAct,qwen3.6-max,full,66.9,11.7
OpenClaw,kimi-k3,full,66.7,7.8
Hermes,deepseek-v4-flash,search,66.4,15.4
deepagents,deepseek-v4-flash,full,66.2,8.4
deepagents,deepseek-v4-pro,full,66.2,8.5
ReAct,kimi-k2.6,full,66.0,12.0
OpenClaw,deepseek-v4-pro,full,65.7,8.8
OpenClaw,deepseek-v4-pro,search,65.5,15.0
OpenClaw,glm-5.1,search,65.5,14.3
ReAct,qwen3.7-max,full,65.5,11.5
OpenClaw,qwen3.6-max,search,65.2,13.3
ReAct,qwen3.6-max,search,65.0,19.7
deepagents,kimi-k2.6,full,65.0,7.4
OpenClaw,qwen3.6-plus,search,64.5,12.8
Hermes,qwen3.7-plus,full,64.3,7.4
OpenClaw,glm-5.1,full,64.3,8.5
Hermes,glm-5.1,search,64.0,13.5
ReAct,qwen3.6-plus,search,63.8,20.6
deepagents,qwen3.6-max,full,63.6,6.8
OpenClaw,claude-opus-4-7,search,63.3,10.3
ReAct,kimi-k2.6,search,63.3,18.8
ReAct,qwen3.7-max,search,63.3,18.3
ClaudeCode,deepseek-v4-flash,full,63.1,8.7
Hermes,glm-5.1,full,62.9,7.9
OpenClaw,qwen3.7-plus,search,62.9,12.4
deepagents,deepseek-v4-flash,search,62.9,12.2
deepagents,kimi-k2.6,search,62.9,11.7
Hermes,qwen3.7-plus,search,62.6,11.6
ClaudeCode,gpt-5.5,search,62.4,12.6
ClaudeCode,kimi-k2.6,search,62.4,11.3
Hermes,qwen3.7-max,search,62.4,10.9
OpenClaw,deepseek-v4-flash,search,62.1,14.1
OpenClaw,deepseek-v4-flash,full,61.7,8.9
Hermes,kimi-k2.6,search,61.4,11.8
Hermes,qwen3.7-max,full,61.4,6.7
OpenClaw,claude-opus-4-8,search,61.4,10.7
OpenClaw,qwen3.7-max,full,61.4,7.0
ClaudeCode,kimi-k2.6,full,61.2,8.0
Hermes,qwen3.6-max,full,61.0,6.4
Hermes,gpt-5.5,search,60.5,14.3
OpenClaw,kimi-k2.6,search,59.8,12.1
OpenClaw,qwen3.7-plus,full,59.8,6.8
Hermes,qwen3.6-plus,full,59.5,7.6
Hermes,kimi-k2.6,full,59.3,8.1
OpenClaw,qwen3.6-plus,full,59.3,7.9
OpenClaw,kimi-k2.6,full,58.3,8.2
deepagents,qwen3.6-plus,search,58.3,12.6
OpenClaw,qwen3.6-max,full,54.0,8.0
Hermes,qwen3.6-plus,search,53.6,13.2


==> generated/e6b_domain_pass_rates.audit.json <==
{
  "generated_utc": "2026-07-27T07:07:30.518663+00:00",
  "inputs": {
    "csv": {
      "path": "generated/e6b_domain_pass_rates.csv",
      "sha256": "f089d3b5a2c6dddcd71b91067b498ff9d5c42bb3a3bc107d1811cf11cef75bf4"
    }
  },
  "outputs": {
    "pdf": {
      "path": "figures/e6b-domain-radar.pdf",
      "sha256": "2aea3d98b4566c17c4930f4bb78903dfe68d0f50ae87f28716ff3f4bfdd30296"
    },
    "png": {
      "path": "figures/e6b-domain-radar.png",
      "sha256": "91f3dc0dc2627aaa064a5f87f2c0ee41640b0d204d3959f535b5c40ada6bed60"
    }
  }
}

==> generated/e6b_domain_pass_rates.csv <==
harness,mode,domain,pass_rate
ClaudeCode,full,admin,68.23
ClaudeCode,full,finance,67.35
ClaudeCode,full,hr,84.95
ClaudeCode,full,it,67.35
ClaudeCode,full,law,67.81
ClaudeCode,full,purchase,79.45
ClaudeCode,full,work,48.18
ClaudeCode,search,admin,70.49
ClaudeCode,search,finance,71.93
ClaudeCode,search,hr,86.52
ClaudeCode,search,it,71.66
ClaudeCode,search,law,66.63
ClaudeCode,search,purchase,78.96
ClaudeCode,search,work,53.51
DeepAgent,full,admin,67.56
DeepAgent,full,finance,67.41
DeepAgent,full,hr,83.43
DeepAgent,full,it,64.70
DeepAgent,full,law,67.40
DeepAgent,full,purchase,79.48
DeepAgent,full,work,54.29
DeepAgent,search,admin,68.30
DeepAgent,search,finance,68.27
DeepAgent,search,hr,85.04
DeepAgent,search,it,69.87
DeepAgent,search,law,64.89
DeepAgent,search,purchase,79.87
DeepAgent,search,work,53.90
Hermes,full,admin,59.43
Hermes,full,finance,70.04
Hermes,full,hr,77.02
Hermes,full,it,65.16
Hermes,full,law,53.74
Hermes,full,purchase,77.45
Hermes,full,work,51.27
Hermes,search,admin,59.62
Hermes,search,finance,71.20
Hermes,search,hr,78.26
Hermes,search,it,69.27
Hermes,search,law,56.66
Hermes,search,purchase,77.01
Hermes,search,work,51.30
OpenClaw,full,admin,61.51
OpenClaw,full,finance,63.35
OpenClaw,full,hr,77.45
OpenClaw,full,it,64.76
OpenClaw,full,law,54.29
OpenClaw,full,purchase,70.00
OpenClaw,full,work,48.36
OpenClaw,search,admin,57.62
OpenClaw,search,finance,65.66
OpenClaw,search,hr,70.03
OpenClaw,search,it,60.73
OpenClaw,search,law,49.32
OpenClaw,search,purchase,73.38
OpenClaw,search,work,47.53
ReAct,full,admin,66.74
ReAct,full,finance,76.28
ReAct,full,hr,80.51
ReAct,full,it,65.64
ReAct,full,law,68.29
ReAct,full,purchase,80.18
ReAct,full,work,56.00
ReAct,search,admin,67.42
ReAct,search,finance,73.64
ReAct,search,hr,83.71
ReAct,search,it,68.49
ReAct,search,law,66.69
ReAct,search,purchase,81.56
ReAct,search,work,53.25


==> generated/e6b_domain_radar_audit.json <==
{
  "generated_utc": "2026-07-27T04:11:18.366916+00:00",
  "inputs": {
    "csv": {
      "path": "generated/e6b_domain_pass_rates.csv",
      "sha256": "f089d3b5a2c6dddcd71b91067b498ff9d5c42bb3a3bc107d1811cf11cef75bf4"
    }
  },
  "outputs": {
    "pdf": {
      "path": "figures/e6b-domain-radar.pdf",
      "sha256": "4db239f212b9cd21fee22040a0164fc10e35e1bea5ca8df7e40d3c9d262e65ec"
    },
    "png": {
      "path": "figures/e6b-domain-radar.png",
      "sha256": "6e593eeaa50982865e4da8e435dd50cd63dd7ccb9802d1930191c002cc76b50e"
    }
  }
}

==> generated/e6b_error_causes.audit.json <==
{
  "generated_utc": "2026-07-27T07:09:45.768878+00:00",
  "inputs": {
    "csv": {
      "path": "generated/e6b_error_causes.csv",
      "sha256": "17e0cbed59612c6a87615342cd911ec5c84b9dde23fa6677127a26d649505adb"
    }
  },
  "outputs": {
    "pdf": {
      "path": "figures/e6b-error-causes.pdf",
      "sha256": "6cdbbf37ace6130f60021141ee185153fe6e418afd9a2eb2690c0ae50d030516"
    },
    "png": {
      "path": "figures/e6b-error-causes.png",
      "sha256": "3e7fe95cd4b22dc55b1d7fb47f62889e6628575b18295bd676a4ebddc1e0aaed"
    }
  }
}

==> generated/e6b_error_causes.csv <==
mode,dimension,cause,count
search,nl,多报冗余,17
search,nl,数值实体错误,18
search,nl,漏项不完整,17
search,nl,检索口径错误,11
search,nl,表述格式不符,3
search,nl,其他,5
search,nl,未作答或答非所问,1
search,db,写入对象或取值错误,39
search,db,多余或误写,7
search,db,未执行写操作,18
search,db,未分类,1
search,meta,nlfail,72
search,meta,dbfail,65
search,meta,total,101
full,nl,多报冗余,12
full,nl,其他,7
full,nl,检索口径错误,16
full,nl,未作答或答非所问,10
full,nl,漏项不完整,11
full,nl,数值实体错误,17
full,db,其他,6
full,db,多余或误写,16
full,db,写入对象或取值错误,20
full,db,未执行写操作,21
full,db,部分完成漏写,3
full,db,未分类,1
full,meta,nlfail,73
full,meta,dbfail,67
full,meta,total,101


==> generated/e6b_interface_dumbbell.audit.json <==
{
  "generated_utc": "2026-07-27T07:08:05.938586+00:00",
  "inputs": {
    "csv": {
      "path": "generated/e6b_display_panel.csv",
      "sha256": "626b91892c75676f6f60952647454ceeb60850d512f68e6bda2d378cb3dd5a0a"
    }
  },
  "outputs": {
    "pdf": {
      "path": "figures/e6b-interface-dumbbell.pdf",
      "sha256": "a1593bc51e734c6b6d3d8d58b16d174e81459b6ab29117e5a2125ae473d2b11a"
    },
    "png": {
      "path": "figures/e6b-interface-dumbbell.png",
      "sha256": "e7f4aa22573ccf3146673be537d71c839fb8d0c3fbf2f2eaecfba9beb57cf7ec"
    }
  }
}

==> generated/e6b_interface_dumbbell_audit.json <==
{
  "generated_utc": "2026-07-27T04:11:46.688110+00:00",
  "inputs": {
    "csv": {
      "path": "generated/e6b_display_panel.csv",
      "sha256": "626b91892c75676f6f60952647454ceeb60850d512f68e6bda2d378cb3dd5a0a"
    }
  },
  "outputs": {
    "pdf": {
      "path": "figures/e6b-interface-dumbbell.pdf",
      "sha256": "58737e07d5d0c0f6d5a4ad11f30966acc6f2b1d54234c57317243542e9cd9aea"
    },
    "png": {
      "path": "figures/e6b-interface-dumbbell.png",
      "sha256": "fa4c3cc30bb4a7f99cc77fbb49205a2a8ba5ed65c6bedceefd399c40516d104c"
    }
  }
}

==> generated/e6b_leaderboard_audit.json <==
{
  "generated_utc": "2026-07-27T06:17:48.095650+00:00",
  "inputs": {
    "csv": {
      "path": "generated/e6b_display_panel.csv",
      "sha256": "626b91892c75676f6f60952647454ceeb60850d512f68e6bda2d378cb3dd5a0a"
    }
  },
  "outputs": {
    "pdf": {
      "path": "figures/e6b-leaderboard.pdf",
      "sha256": "d1e29161665a5b4003eaece0ad2c19154fc5879a3d45bca99434b424bb0b35ab"
    },
    "png": {
      "path": "figures/e6b-leaderboard.png",
      "sha256": "bedeebdbc1a3b383247bc5a9a6ca4413f5df1a83cafb2c725cd3011ae88177f9"
    }
  }
}

==> generated/e6b_token_performance_audit.json <==
{
  "generated_utc": "2026-07-27T04:12:12.992236+00:00",
  "inputs": {
    "panel_csv": {
      "path": "generated/e6b_display_panel.csv",
      "sha256": "626b91892c75676f6f60952647454ceeb60850d512f68e6bda2d378cb3dd5a0a"
    },
    "tokens_csv": {
      "path": "generated/e6b_tokens_per_task.csv",
      "sha256": "27f07b6488abcfac4809b59767c01baec556ea4523770d45dcfa61b5f1fa1152"
    }
  },
  "outputs": {
    "pdf": {
      "path": "figures/e6b-token-performance.pdf",
      "sha256": "db4ca0d69e4c2b7ac5b21a15811f019c8bcfb916847d1ecfea3eb85c52e679be"
    },
    "png": {
      "path": "figures/e6b-token-performance.png",
      "sha256": "d0dda472a5dfa575cfe676f502b89ace8dc3634ff3061fd38e05950e23c78244"
    }
  }
}

==> generated/e6b_tokens_per_task.audit.json <==
{
  "generated_utc": "2026-07-27T07:08:38.818383+00:00",
  "inputs": {
    "panel_csv": {
      "path": "generated/e6b_display_panel.csv",
      "sha256": "626b91892c75676f6f60952647454ceeb60850d512f68e6bda2d378cb3dd5a0a"
    },
    "tokens_csv": {
      "path": "generated/e6b_tokens_per_task.csv",
      "sha256": "27f07b6488abcfac4809b59767c01baec556ea4523770d45dcfa61b5f1fa1152"
    }
  },
  "outputs": {
    "pdf": {
      "path": "figures/e6b-token-performance.pdf",
      "sha256": "3863a25dfb17fa083ed47a252ab99bc0c5f808cdac33f794dca3f6082c624566"
    },
    "png": {
      "path": "figures/e6b-token-performance.png",
      "sha256": "06500fcd512f1eea2c277ebccf0d5751fca72fd46833f4b29516d8fea04b3329"
    }
  }
}

==> generated/e6b_tokens_per_task.csv <==
harness,model,package,tokens_per_task
deepagents,qwen3.6-plus,search,309269
ReAct,qwen3.6-plus,search,130773
ClaudeCode,qwen3.6-plus,search,337253
OpenClaw,qwen3.6-plus,search,362867
Hermes,qwen3.6-plus,search,485985
deepagents,qwen3.6-max,search,241583
ReAct,qwen3.6-max,search,131513
ClaudeCode,qwen3.6-max,search,317814
OpenClaw,qwen3.6-max,search,339806
Hermes,qwen3.6-max,search,314803
deepagents,qwen3.7-plus,search,277208
ReAct,qwen3.7-plus,search,158093
ClaudeCode,qwen3.7-plus,search,310118
OpenClaw,qwen3.7-plus,search,282424
Hermes,qwen3.7-plus,search,370792
deepagents,qwen3.7-max,search,194985
ReAct,qwen3.7-max,search,112952
ClaudeCode,qwen3.7-max,search,294228
OpenClaw,qwen3.7-max,search,246754
Hermes,qwen3.7-max,search,273155
deepagents,kimi-k2.6,search,218329
ReAct,kimi-k2.6,search,117900
ClaudeCode,kimi-k2.6,search,311482
OpenClaw,kimi-k2.6,search,283722
Hermes,kimi-k2.6,search,259659
deepagents,kimi-k3,search,174064
ReAct,kimi-k3,search,106932
ClaudeCode,kimi-k3,search,289957
OpenClaw,kimi-k3,search,292608
Hermes,kimi-k3,search,251271
deepagents,deepseek-v4-pro,search,223974
ReAct,deepseek-v4-pro,search,125646
ClaudeCode,deepseek-v4-pro,search,343004
OpenClaw,deepseek-v4-pro,search,272322
Hermes,deepseek-v4-pro,search,260209
deepagents,deepseek-v4-flash,search,272870
ReAct,deepseek-v4-flash,search,182801
ClaudeCode,deepseek-v4-flash,search,431300
OpenClaw,deepseek-v4-flash,search,243699
Hermes,deepseek-v4-flash,search,408890
deepagents,glm-5.1,search,228506
ReAct,glm-5.1,search,110381
ClaudeCode,glm-5.1,search,292783
OpenClaw,glm-5.1,search,316855
Hermes,glm-5.1,search,245346
deepagents,glm-5.2,search,216749
ReAct,glm-5.2,search,110906
ClaudeCode,glm-5.2,search,285433
OpenClaw,glm-5.2,search,212684
Hermes,glm-5.2,search,364290
deepagents,gpt-5.5,search,153340
ReAct,gpt-5.5,search,137703
ClaudeCode,gpt-5.5,search,317502
OpenClaw,gpt-5.5,search,213172
Hermes,gpt-5.5,search,276610
deepagents,claude-sonnet-5,search,316624
ReAct,claude-sonnet-5,search,218733
ClaudeCode,claude-sonnet-5,search,633705
OpenClaw,claude-sonnet-5,search,295276
Hermes,claude-sonnet-5,search,567390
deepagents,claude-opus-4.7,search,245754
ReAct,claude-opus-4.7,search,138293
ClaudeCode,claude-opus-4.7,search,565942
OpenClaw,claude-opus-4.7,search,410403
Hermes,claude-opus-4.7,search,319597
deepagents,claude-opus-4.8,search,250516
ReAct,claude-opus-4.8,search,143304
ClaudeCode,claude-opus-4.8,search,427598
OpenClaw,claude-opus-4.8,search,375376
Hermes,claude-opus-4.8,search,376493
deepagents,qwen3.6-plus,full,459500
ReAct,qwen3.6-plus,full,309268
ClaudeCode,qwen3.6-plus,full,331939
OpenClaw,qwen3.6-plus,full,425189
Hermes,qwen3.6-plus,full,418946
deepagents,qwen3.6-max,full,304608
ReAct,qwen3.6-max,full,289087
ClaudeCode,qwen3.6-max,full,314176
OpenClaw,qwen3.6-max,full,407600
Hermes,qwen3.6-max,full,308028
deepagents,qwen3.7-plus,full,402315
ReAct,qwen3.7-plus,full,314064
ClaudeCode,qwen3.7-plus,full,305886
OpenClaw,qwen3.7-plus,full,311499
Hermes,qwen3.7-plus,full,389888
deepagents,qwen3.7-max,full,337426
ReAct,qwen3.7-max,full,284860
ClaudeCode,qwen3.7-max,full,309945
OpenClaw,qwen3.7-max,full,258518
Hermes,qwen3.7-max,full,336918
deepagents,kimi-k2.6,full,193035
ReAct,kimi-k2.6,full,181160
ClaudeCode,kimi-k2.6,full,317410
OpenClaw,kimi-k2.6,full,339627
Hermes,kimi-k2.6,full,312795
deepagents,kimi-k3,full,225469
ReAct,kimi-k3,full,238351
ClaudeCode,kimi-k3,full,279313
OpenClaw,kimi-k3,full,237993
Hermes,kimi-k3,full,279651
deepagents,deepseek-v4-pro,full,282679
ReAct,deepseek-v4-pro,full,231803
ClaudeCode,deepseek-v4-pro,full,316021
OpenClaw,deepseek-v4-pro,full,273833
Hermes,deepseek-v4-pro,full,228763
deepagents,deepseek-v4-flash,full,276891
ReAct,deepseek-v4-flash,full,297061
ClaudeCode,deepseek-v4-flash,full,395576
OpenClaw,deepseek-v4-flash,full,346896
Hermes,deepseek-v4-flash,full,178864
deepagents,glm-5.1,full,319407
ReAct,glm-5.1,full,209434
ClaudeCode,glm-5.1,full,304140
OpenClaw,glm-5.1,full,462846
Hermes,glm-5.1,full,277267
deepagents,glm-5.2,full,298909
ReAct,glm-5.2,full,205004
ClaudeCode,glm-5.2,full,290003
OpenClaw,glm-5.2,full,303101
Hermes,glm-5.2,full,201702


==> generated/e6b_tool_scaling.audit.json <==
{
  "generated_utc": "2026-07-27T07:09:11.939993+00:00",
  "inputs": {
    "csv": {
      "path": "generated/e6b_tool_scaling.csv",
      "sha256": "bf20cd1df6e59b4e61b1ec48eb65fa056a67852489dcd216c65ef43f83949055"
    }
  },
  "outputs": {
    "pdf": {
      "path": "figures/e6b-tool-scaling.pdf",
      "sha256": "3d9f26e6588aa609114a9a2fcdcb147e8b10ae1cb2a25f5bc22344fcc398a556"
    },
    "png": {
      "path": "figures/e6b-tool-scaling.png",
      "sha256": "4b6e6b3899a54dab6de432733c4943a376672a2d89572ece99c6c0882591a88b"
    }
  }
}

==> generated/e6b_tool_scaling.csv <==
harness,package,model,pool_size,n_cases,avg_tool_count,nl_db_percent,avg_total_tokens
ClaudeCode,full,deepseek-v4-pro,1,150,158.2,66.67,351935.3
ClaudeCode,full,deepseek-v4-pro,3,150,437.3,64.67,580911.7
ClaudeCode,full,deepseek-v4-pro,5,150,678.9,58.67,884211.3
ClaudeCode,full,deepseek-v4-pro,7,150,898.0,64.67,1001326.2
ClaudeCode,full,glm-5.2,1,150,158.2,61.33,282336.7
ClaudeCode,full,glm-5.2,3,150,437.3,62.0,555690.1
ClaudeCode,full,glm-5.2,5,150,678.9,61.33,773399.0
ClaudeCode,full,glm-5.2,7,150,898.0,58.67,879693.5
ClaudeCode,full,kimi-k2.6,1,150,158.2,56.67,370419.6
ClaudeCode,full,kimi-k2.6,3,150,437.3,62.0,699862.9
ClaudeCode,full,kimi-k2.6,5,150,678.9,54.0,1065029.4
ClaudeCode,full,kimi-k2.6,7,150,898.0,50.0,1325643.0
ClaudeCode,full,qwen3.7-max,1,150,158.2,55.33,384252.1
ClaudeCode,full,qwen3.7-max,3,150,437.3,59.33,699081.5
ClaudeCode,full,qwen3.7-max,5,150,678.9,57.33,765453.4
ClaudeCode,full,qwen3.7-max,7,150,898.0,55.33,1019188.9
ClaudeCode,search,deepseek-v4-pro,1,150,158.2,66.0,315848.6
ClaudeCode,search,deepseek-v4-pro,3,150,437.3,63.33,338898.6
ClaudeCode,search,deepseek-v4-pro,5,150,678.9,60.0,342089.2
ClaudeCode,search,deepseek-v4-pro,7,150,898.0,62.67,344320.4
ClaudeCode,search,glm-5.2,1,150,158.2,65.33,275708.1
ClaudeCode,search,glm-5.2,3,150,437.3,65.33,296101.2
ClaudeCode,search,glm-5.2,5,150,678.9,62.67,303097.9
ClaudeCode,search,glm-5.2,7,150,898.0,61.33,322542.0
ClaudeCode,search,kimi-k2.6,1,150,158.2,57.33,338951.3
ClaudeCode,search,kimi-k2.6,3,150,437.3,54.0,349424.3
ClaudeCode,search,kimi-k2.6,5,150,678.9,50.67,346331.5
ClaudeCode,search,kimi-k2.6,7,150,898.0,54.67,409257.2
ClaudeCode,search,qwen3.7-max,1,150,158.2,65.33,268825.1
ClaudeCode,search,qwen3.7-max,3,150,437.3,63.33,285533.4
ClaudeCode,search,qwen3.7-max,5,150,678.9,62.0,311822.8
ClaudeCode,search,qwen3.7-max,7,150,898.0,59.33,284250.6
ReAct,full,deepseek-v4-flash,1,25,152.3,76.0,332516.8
ReAct,full,deepseek-v4-flash,3,5,439.0,60.0,681229.2
ReAct,full,deepseek-v4-pro,1,150,158.2,65.33,245747.4
ReAct,full,deepseek-v4-pro,3,146,437.5,55.48,626578.3
ReAct,full,deepseek-v4-pro,5,149,678.8,60.4,1015964.1
ReAct,full,deepseek-v4-pro,7,150,898.0,56.67,1300831.7
ReAct,full,glm-5.2,1,150,158.2,65.33,216833.9
ReAct,full,glm-5.2,3,150,437.3,58.0,549700.1
ReAct,full,glm-5.2,5,147,678.9,60.54,870719.7
ReAct,full,glm-5.2,7,150,898.0,57.33,1157923.7
ReAct,full,kimi-k2.6,1,150,158.2,60.67,196575.8
ReAct,full,kimi-k2.6,3,148,437.1,62.84,512040.7
ReAct,full,kimi-k2.6,5,105,676.7,54.29,640162.4
ReAct,full,kimi-k2.6,7,113,898.0,55.75,932613.0
ReAct,full,qwen3.7-max,1,150,158.2,59.33,302539.8
ReAct,full,qwen3.7-max,3,150,437.3,55.33,793795.8
ReAct,full,qwen3.7-max,5,150,678.9,53.33,1221872.0
ReAct,full,qwen3.7-max,7,150,898.0,51.33,1532473.5
ReAct,search,deepseek-v4-flash,1,150,158.2,66.0,178057.2
ReAct,search,deepseek-v4-flash,3,150,437.3,63.33,197387.9
ReAct,search,deepseek-v4-flash,5,150,678.9,62.67,216610.7
ReAct,search,deepseek-v4-flash,7,150,898.0,62.67,230973.0
ReAct,search,deepseek-v4-pro,1,150,158.2,64.67,118363.0
ReAct,search,deepseek-v4-pro,3,150,437.3,62.0,126733.2
ReAct,search,deepseek-v4-pro,5,150,678.9,65.33,130607.8
ReAct,search,deepseek-v4-pro,7,150,898.0,60.67,146008.4
ReAct,search,glm-5.2,1,150,158.2,69.33,107215.4
ReAct,search,glm-5.2,3,150,437.3,60.67,120313.7
ReAct,search,glm-5.2,5,150,678.9,62.67,124889.0
ReAct,search,glm-5.2,7,150,898.0,67.33,131887.5
ReAct,search,kimi-k2.6,1,150,158.2,59.33,132866.5
ReAct,search,kimi-k2.6,3,150,437.3,60.0,132569.7
ReAct,search,kimi-k2.6,5,150,678.9,61.33,137006.5
ReAct,search,kimi-k2.6,7,150,898.0,55.33,131362.0
ReAct,search,qwen3.7-max,1,150,158.2,54.0,120218.3
ReAct,search,qwen3.7-max,3,150,437.3,56.67,127461.8
ReAct,search,qwen3.7-max,5,150,678.9,56.0,129847.4
ReAct,search,qwen3.7-max,7,150,898.0,54.67,134663.5


==> generated/e6b_tool_scaling_audit.json <==
{
  "generated_utc": "2026-07-27T04:12:40.298043+00:00",
  "inputs": {
    "csv": {
      "path": "generated/e6b_tool_scaling.csv",
      "sha256": "bf20cd1df6e59b4e61b1ec48eb65fa056a67852489dcd216c65ef43f83949055"
    }
  },
  "outputs": {
    "pdf": {
      "path": "figures/e6b-tool-scaling.pdf",
      "sha256": "52a07715aed2a80bd1ab63d2d6cc937bf000ed655022a20024aef9cc5a645c07"
    },
    "png": {
      "path": "figures/e6b-tool-scaling.png",
      "sha256": "dc538bbb9a636bbeafb163209d4b7e0a970fc3b8daf2b1e76262a9cc8de331ff"
    }
  }
}

==> generated/task_record_profile_audit.json <==
{
  "input_sha256": "7d041782c1eaefca3ce420934a396e66b59b567684093cde32e39df07b0096d8",
  "profile_rows": [
    {
      "level": "L1",
      "tasks": 105,
      "ticket_characters": {
        "mean": 38.72380952380952,
        "median": 35,
        "min": 14,
        "max": 101
      },
      "witness_calls": {
        "mean": 1.4952380952380953,
        "median": 1,
        "min": 1,
        "max": 4
      },
      "expected_answer_characters": {
        "mean": 129.8095238095238,
        "median": 69,
        "min": 14,
        "max": 1616
      }
    },
    {
      "level": "L2",
      "tasks": 140,
      "ticket_characters": {
        "mean": 91.79285714285714,
        "median": 87.5,
        "min": 45,
        "max": 237
      },
      "witness_calls": {
        "mean": 3.342857142857143,
        "median": 3.0,
        "min": 2,
        "max": 7
      },
      "expected_answer_characters": {
        "mean": 146.50714285714287,
        "median": 122.0,
        "min": 33,
        "max": 1383
      }
    },
    {
      "level": "L3",
      "tasks": 175,
      "ticket_characters": {
        "mean": 208.97714285714287,
        "median": 200,
        "min": 114,
        "max": 406
      },
      "witness_calls": {
        "mean": 7.6571428571428575,
        "median": 7,
        "min": 4,
        "max": 16
      },
      "expected_answer_characters": {
        "mean": 390.1142857142857,
        "median": 364,
        "min": 58,
        "max": 1344
      }
    },
    {
      "level": "All",
      "tasks": 420,
      "ticket_characters": {
        "mean": 127.35238095238095,
        "median": 103.5,
        "min": 14,
        "max": 406
      },
      "witness_calls": {
        "mean": 4.678571428571429,
        "median": 4.0,
        "min": 1,
        "max": 16
      },
      "expected_answer_characters": {
        "mean": 243.8357142857143,
        "median": 163.0,
        "min": 14,
        "max": 1616
      }
    }
  ],
  "manifest_descriptors": {
    "scenario_group_labels": 264,
    "reference_witness_calls": 1965,
    "distinct_reference_witness_function_names": 408,
    "mean_construction_tool_subset_size": 54.12619047619047,
    "mean_construction_table_subset_size": 17.166666666666668,
    "gen_source_field_records": 21
  },
  "canonical_fields": {
    "empty_expected_answer": 0,
    "empty_tool_chain": 0
  }
}

